Stellar physics at sub-nanoradian angular resolution

Many stars -- if they could be imaged with enough angular resolution -- would exhibit features expected from theory but not possible to extract from spectra. We may group these by increasing complexity as follows. First, smooth variations in brightness across the surface, resembling solar limb darkening but much more prominent and involving more processes in stars with fast spin or external tides. Next, there are periodic features: not only oscillations, but also convective cells and starspots, which appear to transit across a star as its spins, and exoplanets that really do transit across the star. Then, there are transients like flares. Current optical interferometers provide synthetic apertures of a few hundred metres and angular resolutions down to about nanoradian ($\simeq 0.2\,$milliarcsecond), enough to resolve some of the above features on the nearest upper main-sequence stars, giants and supergiants. Ongoing projects aims to km-scale synthetic apertures, enough to measure the radius of the nearest white dwarf. In this White Paper we briefly discuss what could be observed with synthetic apertures over $\sim20\,$km -- resolving detail on white dwarfs at the level currently possible on supergiants.

==> code/starsizes.txt <==
75	90	7400	8	1.7	1	0.8	Canopus
700	150	3600	17	-0.5	0.6	0.75	Betelgeuse
68	320	5450	7.7	1.3	2.1	1.3	$\beta$ Doradus
80	260	12100	20	1.75	1	0.75	Rigel
200	800	8500	20	1.1	2.1	0.97	Deneb
2.36	7.7	9600	2.1	4.1	1.7	1	Vega
4	24	12000	4	~	2.3	0.8	Regulus
1.2	48	6000	1.1	~	1.55	0.75	HD 209458
600	2500	6000	40	~	1	0.7	$\rho$ Cass
10	170	20000	15	3.5	0.32	0.8	$\gamma$ Cassiopeiae
0.18	300	20000	0	~	0.23	1	CD-30$^\circ$ 11223
1.7	2.7	9940	2.05	4.33	1.9	0.8	Sirius
0.0085	2.7	25000	1.01	8.57	2.1	0.8	Sirius B
0.29	5.1	3280	0.25	~	3.5	1.05	Stein 2051 A
0.011	5.1	7000	0.67	~	3.5	1.05	Stein 2051 B
0.011	35	7000	0.72	8.23	1.6	1.3	WD 0236-269
3.5	77	22000	7	4.1	1.5	0.75	Spica
7.5	77	25000	11	3.7	1	1
25	330	20000	0	~	0.42	0.8	$\gamma^2$ Velorum
0.105	2	1200	.028	~	0.42	0.7	Luhman 16
0.085	2	1350	.034	~	1	1
0.154	1.3	2990	0.12	5.2	1	0.75	Proxima Cen
0.86	1.3	5260	0.91	4.4	1.5	0.75	α Cen
1.2	1.3	5790	1.08	4.3	1	1
0.3	43	3200	0.3	~	1	1.3	TOI-3884
STOP

2.0	3.5	6530	1.50	3.96	2.2	1.2	Procyon

0.6	3.5	4000	0.63	4.2	0.6	0.7	61 Cygni
0.67	3.5	4500	0.70	4.4	1	1




37	120	6000	5.4	2.2	1.8	1.2	Polaris
1.8	5.1	7500	1.9	4.3	0.55	1	Altair

8.4	43	12700	6.0	3.0	2.5 	0.95	Achernar

45	20	3900	1.2	1.45	2.7	1	Aldebaran
25	11	4300	1.1	1.7	1	0.75	Arcturus


5	270	15500	0	~	0.3	1	$\gamma$ Columbae

0.014	21.7	20000	0.57	7.90	2.6	0.97	GJ 799.1
0.013	5.0	17000	0.57	7.96	3.5	1.05	40 Eridani B
0.012	3.5	7740	0.6	8.0	2.9	0.97	Procyon B
0.012	10.4	16000	0.66	8.08	3.5	0.97	CPD-69 177

